Proofs of Proof-of-Stake with Sublinear Complexity

Popular Ethereum wallets (like MetaMask) entrust centralized infrastructure providers (e.g., Infura) to run the consensus client logic on their behalf. As a result, these wallets are light-weight and high-performant, but come with security risks. A malicious provider can mislead the wallet by faking payments and balances, or censoring transactions. On the other hand, light clients, which are not in popular use today, allow decentralization, but are concretely inefficient, often with asymptotically linear bootstrapping complexity. This poses a dilemma between decentralization and performance. We design, implement, and evaluate a new proof-of-stake (PoS) superlight client with concretely efficient and asymptotically logarithmic bootstrapping complexity. Our proofs of proof-of-stake (PoPoS) take the form of a Merkle tree of PoS epochs. The verifier enrolls the provers in a bisection game, in which honest provers are destined to win once an adversarial Merkle tree is challenged at sufficient depth. We provide an implementation for mainnet Ethereum: compared to the state-of-the-art light client construction of Ethereum, our client improves time-to-completion by 9x, communication by 180x, and energy usage by 30x (when bootstrapping after 10 years of consensus execution). As an important additional application, our construction can be used to realize trustless cross-chain bridges, in which the superlight client runs within a smart contract and takes the role of an on-chain verifier. We prove our construction is secure and show how to employ it for other PoS systems such as Cardano (with fully adaptive adversary), Algorand, and Snow White.

==> figures/plots/TMP_experiment-1/light-T1850.txt <==
# light 1825
label delay bandwidth style comment
{$5$} 185.1008 45.7062008 {right} $b=5$
{} 129.0082 45.924673399999996 {} $b=10$
{$20$} 91.7252 46.764486399999996 {right} $b=20$
{} 63.642 48.346169 {} $b=50$
{} 54.381800000000005 50.4478992 {} $b=100$
{$200$} 47.3856 48.8154856 {below} $b=200$
{$500$} 49.8588 81.243872 {below} $b=500$


==> figures/plots/TMP_experiment-1/light-T3650.txt <==
# light 3650
label delay bandwidth style comment
{} 370.3588 90.6701472 {} $b=5$
{} 257.8026 90.984142 {} $b=10$
{} 182.6948 91.8690778 {} $b=20$
{} 126.0818 94.0404154 {} $b=50$
{$100$} 107.69739999999999 97.9283322 {right} $b=100$
{$200$} 94.2954 95.138062 {below} $b=200$
{$500$} 91.66260000000001 119.3163398 {below} $b=500$



==> figures/plots/TMP_experiment-1/light-T5475.txt <==
# light 5475
label delay bandwidth style comment
{} 555.5495999999999 135.7877264 {} $b=5$
{} 385.97659999999996 135.9054362 {} $b=10$
{} 271.3068 136.1585818 {} $b=20$
{} 190.1842 137.9181216 {} $b=50$
{$100$} 160.2064 141.5040376 {left} $b=100$
{$200$} 144.0806 147.6851366 {below left} $b=200$
{$500$} 136.1776 159.0966556 {right} $b=500$

==> figures/plots/TMP_experiment-1/optimisticlight-T10950.txt <==
# optimisticlight 10950
label delay bandwidth style comment
{} 137.23260000000002 3.0936993999999998 {} $b=20$
{$50$} 56.9366 2.445313 {right} $b=50$
{} 28.9982 1.9856906 {} $b=100$
{$200$} 19.078 2.1412028 {right} $b=200$
{$500$} 11.444600000000001 2.0839784 {above} $b=500$
{} 9.808399999999999 2.4476214 {} $b=1000$
{} 8.500200000000001 2.2586916 {} $b=2000$
{} 7.708 2.7221426 {} $b=5000$
{} 7.1018 3.1117133999999997 {} $b=10000$
{$10950$} 7.0572 3.3549092000000003 {right} $b=10950$


==> figures/plots/TMP_experiment-1/optimisticlight-T3650.txt <==
# optimisticlight 3650
label delay bandwidth style comment
{$20$} 47.584 1.3497158 {left} $b=20$
{$50$} 23.3704 1.2413682 {left} $b=50$
{} 15.146600000000001 1.1823788 {} $b=100$
{$200$} 10.404399999999999 1.074326 {above left} $b=200$
{$500$} 8.2302 1.1044108000000001 {below left} $b=500$
{} 7.6578 1.1504622 {} $b=1000$
{} 7.0868 1.3060618 {} $b=2000$
{$3650$} 6.8462 1.486091 {below} $b=3650$


==> figures/plots/TMP_experiment-1/optimisticlight-T7300.txt <==
# optimisticlight 7300
label delay bandwidth style comment
{} 80.7372 1.850324 {} $b=20$
{$50$} 35.3604 1.6305433999999999 {left} $b=50$
{} 22.316 1.7573346 {} $b=100$
{$200$} 13.9266 1.6387558 {above} $b=200$
{} 10.183200000000001 1.6990636000000001 {} $b=500$
{} 8.5724 1.6225886 {} $b=1000$
{} 7.9544 1.8743388 {} $b=2000$
{} 7.2762 2.376855 {} $b=5000$
{} 7.0154 2.4204934 {} $b=7300$


==> figures/plots/TMP_experiment-1/superlight-T10950.txt <==
# superlight 10950
label delay bandwidth style comment
{} 40.1358 0.4215412 {} $d=2$
{} 19.2242 0.3865186 {} $d=5$
{} 15.868799999999998 0.3727114 {} $d=10$
{} 12.8154 0.416146 {} $d=20$
{} 10.5846 0.4404228 {} $d=50$
{} 10.1874 0.518584 {} $d=100$
{} 8.4572 0.5327758 {} $d=200$
{} 10.0854 0.8964408 {} $d=500$
{} 10.957799999999999 1.4430598000000001 {} $d=1000$
{} 11.9906 2.06573 {} $d=2000$
{} 14.173200000000001 4.2815226 {} $d=5000$
{$10000$} 13.4528 6.3352838 {above} $d=10000$
{} 13.6226 7.4887125999999995 {} $d=10950$


==> figures/plots/TMP_experiment-1/superlight-T3650.txt <==
# superlight 3650
label delay bandwidth style comment
{$2$} 34.8382 0.4269834 {right} $d=2$
{$5$} 18.3702 0.392187 {right} $d=5$
{} 13.462200000000001 0.3990718 {} $d=10$
{} 11.44 0.403495 {} $d=20$
{} 9.6882 0.4135344 {} $d=50$
{$100$} 8.3338 0.45500779999999996 {left} $d=100$
{$200$} 8.279399999999999 0.5204544 {below} $d=200$
{} 8.308200000000001 0.7176861999999999 {} $d=500$
{} 9.563799999999999 1.1605986000000001 {} $d=1000$
{} 10.7162 1.5043332 {} $d=2000$
{$3650$} 10.173200000000001 2.723277 {right} $d=3650$


==> figures/plots/TMP_experiment-1/superlight-T7300.txt <==
# superlight 7300
label delay bandwidth style comment
{} 37.1638 0.4274004 {} $d=2$
{} 18.529799999999998 0.379963 {} $d=5$
{} 14.0694 0.3851202 {} $d=10$
{} 10.978200000000001 0.378209 {} $d=20$
{} 10.168 0.4281296 {} $d=50$
{} 8.4466 0.4338302 {} $d=100$
{} 8.4034 0.5400638000000001 {} $d=200$
{} 9.2766 0.8313416 {} $d=500$
{} 9.4088 1.1596226 {} $d=1000$
{} 11.9396 1.9588348 {} $d=2000$
{$5000$} 14.673200000000001 3.8010862000000003 {above} $d=5000$
{} 12.5878 5.105991599999999 {} $d=7300$


==> figures/plots/experiment-0/optimisticlight-T10950.txt <==
# optimisticlight 10950
label delay bandwidth style comment
{$b=10000$} 10.4534 9.2276306 {above left} $b=10000$
{} 9.8634 5.8401692 {} $b=5000$
{} 10.28 3.412577 {} $b=2000$
{} 10.9356 2.6832634 {} $b=1000$
{$b=500$} 12.551200000000001 2.3688523999999997 {above right} $b=500$
{} 21.032799999999998 2.419364 {} $b=200$
{} 32.111 2.3079357999999996 {} $b=100$
{$b=50$} 55.0028 2.2692622 {right} $b=50$
{$b=20$} 132.0646 2.7849763999999997 {} $b=20$
{$b=10$} 256.2402 3.9274058 {} $b=10$


==> figures/plots/experiment-0/superlight-T10950.txt <==
# superlight 10950
label delay bandwidth style comment
{$d=10000$} 22.6434 8.4284094 {} $d=10000$
{} 20.5236 4.753876 {} $d=5000$
{} 18.2858 2.3615912000000003 {} $d=2000$
{} 16.582 1.652736 {} $d=1000$
{} 15.2168 1.0673012 {} $d=500$
{$d=200$} 13.4966 0.7349376 {below} $d=200$
{} 16.0426 0.6925564000000001 {} $d=100$
{} 16.2134 0.6281428 {} $d=50$
{} 18.4306 0.5709504 {} $d=20$
{} 21.9544 0.5767196 {} $d=10$
{} 24.75 0.5322212 {} $d=5$
{$d=2$} 48.141400000000004 0.6122398 {} $d=2$

==> figures/plots/experiment-1/light-T1850.txt <==
# light 1825
label delay bandwidth style comment
{$5$} 185.1008 45.7062008 {right} $b=5$
{} 129.0082 45.924673399999996 {} $b=10$
{$20$} 91.7252 46.764486399999996 {right} $b=20$
{} 63.642 48.346169 {} $b=50$
{} 54.381800000000005 50.4478992 {} $b=100$
{$200$} 47.3856 48.8154856 {below} $b=200$
{$500$} 49.8588 81.243872 {below} $b=500$


==> figures/plots/experiment-1/light-T3650.txt <==
# light 3650
label delay bandwidth style comment
{} 370.3588 90.6701472 {} $b=5$
{} 257.8026 90.984142 {} $b=10$
{} 182.6948 91.8690778 {} $b=20$
{} 126.0818 94.0404154 {} $b=50$
{$100$} 107.69739999999999 97.9283322 {right} $b=100$
{$200$} 94.2954 95.138062 {below} $b=200$
{$500$} 91.66260000000001 119.3163398 {below} $b=500$



==> figures/plots/experiment-1/light-T5475.txt <==
# light 5475
label delay bandwidth style comment
{} 555.5495999999999 135.7877264 {} $b=5$
{} 385.97659999999996 135.9054362 {} $b=10$
{} 271.3068 136.1585818 {} $b=20$
{} 190.1842 137.9181216 {} $b=50$
{$100$} 160.2064 141.5040376 {left} $b=100$
{$200$} 144.0806 147.6851366 {below left} $b=200$
{$500$} 136.1776 159.0966556 {right} $b=500$

==> figures/plots/experiment-1/optimisticlight-T10950.txt <==
# optimisticlight 10950
label delay bandwidth style comment
{} 137.23260000000002 3.0936993999999998 {} $b=20$
{$50$} 56.9366 2.445313 {right} $b=50$
{} 28.9982 1.9856906 {} $b=100$
{$200$} 19.078 2.1412028 {right} $b=200$
{$500$} 11.444600000000001 2.0839784 {above} $b=500$
{} 9.808399999999999 2.4476214 {} $b=1000$
{} 8.500200000000001 2.2586916 {} $b=2000$
{} 7.708 2.7221426 {} $b=5000$
{} 7.1018 3.1117133999999997 {} $b=10000$
{$10950$} 7.0572 3.3549092000000003 {right} $b=10950$


==> figures/plots/experiment-1/optimisticlight-T3650.txt <==
# optimisticlight 3650
label delay bandwidth style comment
{$20$} 47.584 1.3497158 {left} $b=20$
{$50$} 23.3704 1.2413682 {left} $b=50$
{} 15.146600000000001 1.1823788 {} $b=100$
{$200$} 10.404399999999999 1.074326 {above left} $b=200$
{$500$} 8.2302 1.1044108000000001 {below left} $b=500$
{} 7.6578 1.1504622 {} $b=1000$
{} 7.0868 1.3060618 {} $b=2000$
{$3650$} 6.8462 1.486091 {below} $b=3650$


==> figures/plots/experiment-1/optimisticlight-T7300.txt <==
# optimisticlight 7300
label delay bandwidth style comment
{} 80.7372 1.850324 {} $b=20$
{$50$} 35.3604 1.6305433999999999 {left} $b=50$
{} 22.316 1.7573346 {} $b=100$
{$200$} 13.9266 1.6387558 {above} $b=200$
{} 10.183200000000001 1.6990636000000001 {} $b=500$
{} 8.5724 1.6225886 {} $b=1000$
{} 7.9544 1.8743388 {} $b=2000$
{} 7.2762 2.376855 {} $b=5000$
{} 7.0154 2.4204934 {} $b=7300$


==> figures/plots/experiment-1/superlight-T10950.txt <==
# superlight 10950
label delay bandwidth style comment
{$2$} 40.1358 0.4215412 {above} $d=2$
{$5$} 19.2242 0.3865186 {left} $d=5$
{} 15.868799999999998 0.3727114 {} $d=10$
{$20$} 12.8154 0.416146 {left} $d=20$
{} 10.5846 0.4404228 {} $d=50$
{$100$} 10.1874 0.518584 {below left} $d=100$
{} 8.4572 0.5327758 {below left} $d=200$
{} 10.0854 0.8964408 {} $d=500$
{} 10.957799999999999 1.4430598000000001 {above} $d=1000$
{} 11.9906 2.06573 {} $d=2000$
{$5000$} 14.173200000000001 4.2815226 {above} $d=5000$
{$10000$} 13.4528 6.3352838 {above} $d=10000$
{} 13.6226 7.4887125999999995 {} $d=10950$


==> figures/plots/experiment-1/superlight-T3650.txt <==
# superlight 3650
label delay bandwidth style comment
{$2$} 34.8382 0.4269834 {right} $d=2$
{$5$} 18.3702 0.392187 {right} $d=5$
{} 13.462200000000001 0.3990718 {} $d=10$
{} 11.44 0.403495 {} $d=20$
{} 9.6882 0.4135344 {} $d=50$
{$100$} 8.3338 0.45500779999999996 {left} $d=100$
{$200$} 8.279399999999999 0.5204544 {below} $d=200$
{} 8.308200000000001 0.7176861999999999 {} $d=500$
{} 9.563799999999999 1.1605986000000001 {} $d=1000$
{} 10.7162 1.5043332 {} $d=2000$
{$3650$} 10.173200000000001 2.723277 {right} $d=3650$


==> figures/plots/experiment-1/superlight-T7300.txt <==
# superlight 7300
label delay bandwidth style comment
{} 37.1638 0.4274004 {} $d=2$
{} 18.529799999999998 0.379963 {} $d=5$
{} 14.0694 0.3851202 {} $d=10$
{} 10.978200000000001 0.378209 {} $d=20$
{} 10.168 0.4281296 {} $d=50$
{} 8.4466 0.4338302 {} $d=100$
{} 8.4034 0.5400638000000001 {} $d=200$
{} 9.2766 0.8313416 {} $d=500$
{} 9.4088 1.1596226 {} $d=1000$
{} 11.9396 1.9588348 {} $d=2000$
{$5000$} 14.673200000000001 3.8010862000000003 {above} $d=5000$
{} 12.5878 5.105991599999999 {} $d=7300$


==> figures/plots/experiment-4/optimisticlight-T1825.txt <==
# optimisticlight 1825
label delay bandwidth style comment
{} 30.196 1.070387 {} $b=20$
{} 15.37 0.867999 {} $b=50$
{} 10.842 0.877728 {} $b=100$
{} 8.587 0.852036 {} $b=200$
{} 7.892 0.892045 {} $b=500$
{} 7.009 0.936999 {} $b=1000$
{} 6.853 1.01888 {} $b=1825$

==> figures/plots/experiment-4/optimisticlight-T3650.txt <==
# optimisticlight 3650
label delay bandwidth style comment
{} 51.398 1.386709 {} $b=20$
{} 25.503 1.270379 {} $b=50$
{} 13.275 0.948408 {} $b=100$
{} 9.42 0.980036 {} $b=200$
{$500$} 8.477 1.039068 {below} $b=500$
{} 7.978 1.195706 {} $b=1000$
{} 7.666 1.385388 {} $b=2000$
{$3650$} 7.193 1.48607 {} $b=3650$


==> figures/plots/experiment-4/superlight-T1825.txt <==
# superlight 1825
label delay bandwidth style comment
{} 32.858 0.370277 {} $d=2$
{} 15.031 0.361518 {} $d=5$
{} 12.638 0.340741 {} $d=10$
{} 10.972 0.375559 {} $d=20$
{} 8.609 0.393989 {} $d=50$
{$100$} 8.445 0.450668 {} $d=100$
{} 8.275 0.527785 {} $d=200$
{} 8.673 0.756157 {} $d=500$
{} 9.646 1.1307 {} $d=1000$
{} 9.67 1.665167 {} $d=1825$


==> figures/plots/experiment-4/superlight-T3650.txt <==
# superlight 3650
label delay bandwidth style comment
{} 35.012 0.378076 {} $d=2$
{} 17.541 0.392535 {} $d=5$
{} 12.529 0.414626 {} $d=10$
{} 11.236 0.377593 {} $d=20$
{} 9.865 0.410583 {} $d=50$
{$100$} 8.939 0.496153 {} $d=100$
{} 8.674 0.569957 {} $d=200$
{$500$} 8.844 0.766247 {} $d=500$
{} 10.228 1.204638 {} $d=1000$
{} 11.769 1.586366 {} $d=2000$
{} 11.041 2.808296 {} $d=3650$

==> figures/plots/experiments-23/optimisticlight.txt <==
# optimisticlight
label execution_horizon delay bandwidth style comment
{} 10950 134.2608 2.9219284 {} $b=20$
# {} 7300 90.9958 2.1677444 {} $b=20$
{} 5475 71.5004 1.707853 {} $b=20$
# {} 3650 42.332800000000006 1.1861734 {} $b=20$
{} 2737 35.9156 1.0983882 {} $b=20$
{} 1368 21.0446 0.8375828000000001 {} $b=20$
{} 684 14.0196 0.6871991999999999 {} $b=20$


==> figures/plots/experiments-23/superlight.txt <==
# superlight
label execution_horizon delay bandwidth style comment
{} 10950 40.3574 0.43133279999999996 {} $d=2$
{} 5475 36.752 0.4018598 {} $d=2$
{} 2737 33.9538 0.40969940000000005 {} $d=2$
{} 1368 30.176599999999997 0.4048934 {} $d=2$
{} 684 27.712799999999998 0.37940640000000003 {} $d=2$
